Theoretical investigation of heavy cluster decay from Z=118 and 120 isotopes: A search for an empirical formula in superheavy region

Various decay modes in superheavy nuclei have been of significant interest among which cluster radioactivity has recently gained sizable attention. The {\alpha}-decay being a predominant decay mode in the superheavy region, the accurate determination of cluster decay half-lives is also crucial in this region as it has tremendous potential to be explored as one of the major decay channels. The usability of the Royer analytical formula [Nuclear Physics A 683 (2001) 182], which is based on the asymmetric fission model, has been investigated for the cluster and {\alpha} decay in superheavy region, by comparing it with several other (semi)empirical/analytical formulas. After fitting the formula on around 100 cluster-decay data and around 423 {\alpha}-decay data, the refitted Royer formula (RRF) is found to be very robust which is able to estimate the cluster decay and {\alpha}-decay half-lives with good accuracy. In fact, a comparison of the half-lives of both the decay modes using the same formula points towards a substantial chance of heavy cluster (Kr and Sr) decay from various isotopes of Z=118 and 120. Hence, the formula proposed in this study works fairly well for the estimation of cluster decay half-lives in superheavy regions where most empirical formulas fail to match with the half-lives from the various established theories.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



